LoRa Digital Receiver Analysis and Implementation

Low power wide area network technologies (LPWANs) are attracting attention because they fulfill the need for long range low power communication for the Internet of Things. LoRa is one of the proprietary LPWAN physical layer (PHY) technologies, which provides variable data-rate and long range by using chirp spread spectrum modulation. This paper describes the basic LoRa PHY receiver algorithms and studies their performance. The LoRa PHY is first introduced and different demodulation schemes are proposed. The effect of carrier frequency offset and sampling frequency offset are then modeled and corresponding compensation methods are proposed. Finally, a software-defined radio implementation for the LoRa transceiver is briefly presented.

==> figs/data/BER_CFO0k.dat <==
  -1.0000000e+01   1.0000000e+00   5.0000000e-01
  -9.0000000e+00   1.0000000e+00   5.0000000e-01
  -8.0000000e+00   1.0000000e+00   5.0000000e-01
  -7.0000000e+00   9.4270833e-01   4.6256510e-01
  -6.0000000e+00   8.9178241e-01   4.5081019e-01
  -5.0000000e+00   8.3772786e-01   4.1994222e-01
  -4.0000000e+00   7.6878415e-01   3.8514985e-01
  -3.0000000e+00   6.7586923e-01   3.3867363e-01
  -2.0000000e+00   5.5382906e-01   2.7734736e-01
  -1.0000000e+00   4.1331306e-01   2.0715256e-01
   0.0000000e+00   2.6563885e-01   1.3311984e-01
   1.0000000e+00   1.4192986e-01   7.1006975e-02
   2.0000000e+00   5.7618970e-02   2.8830129e-02
   3.0000000e+00   1.6409896e-02   8.2281250e-03
   4.0000000e+00   2.9505208e-03   1.4841146e-03
   5.0000000e+00   2.7708333e-04   1.3893229e-04
   6.0000000e+00   1.5104167e-05   6.9010417e-06
   7.0000000e+00   0.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00   0.0000000e+00


==> figs/data/BER_CFO10.1k_align_comp.dat <==
  -1.0000000e+01   1.0000000e+00   5.0000000e-01
  -9.0000000e+00   1.0000000e+00   5.0000000e-01
  -8.0000000e+00   1.0000000e+00   5.0000000e-01
  -7.0000000e+00   1.0000000e+00   5.0000000e-01
  -6.0000000e+00   1.0000000e+00   5.0000000e-01
  -5.0000000e+00   8.5937500e-01   4.1927083e-01
  -4.0000000e+00   8.5069444e-01   4.1406250e-01
  -3.0000000e+00   7.6492117e-01   3.7661881e-01
  -2.0000000e+00   6.5843083e-01   3.1910342e-01
  -1.0000000e+00   5.2097728e-01   2.5152619e-01
   0.0000000e+00   3.6216421e-01   1.7339259e-01
   1.0000000e+00   2.1722032e-01   1.0170409e-01
   2.0000000e+00   9.6570688e-02   4.5439218e-02
   3.0000000e+00   2.9882645e-02   1.4325155e-02
   4.0000000e+00   6.1225621e-03   2.9647748e-03
   5.0000000e+00   7.0066097e-04   3.5300029e-04
   6.0000000e+00   4.0625000e-05   2.0572917e-05
   7.0000000e+00   5.2083333e-07   2.6041667e-07
   8.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00   0.0000000e+00


==> figs/data/BER_CFO10.1k_align_nocomp.dat <==
  -1.0000000e+01   1.0000000e+00   5.0000000e-01
  -9.0000000e+00   1.0000000e+00   5.0000000e-01
  -8.0000000e+00   1.0000000e+00   5.0000000e-01
  -7.0000000e+00   1.0000000e+00   5.0000000e-01
  -6.0000000e+00   1.0000000e+00   5.0000000e-01
  -5.0000000e+00   9.2708333e-01   4.6484375e-01
  -4.0000000e+00   8.7968750e-01   4.3359375e-01
  -3.0000000e+00   8.3578431e-01   4.1413909e-01
  -2.0000000e+00   7.7168981e-01   3.7763021e-01
  -1.0000000e+00   6.8034495e-01   3.2888917e-01
   0.0000000e+00   5.5961879e-01   2.6646131e-01
   1.0000000e+00   4.2755588e-01   1.9747879e-01
   2.0000000e+00   2.9163978e-01   1.2910954e-01
   3.0000000e+00   1.7508531e-01   7.1860595e-02
   4.0000000e+00   9.3505667e-02   3.3756390e-02
   5.0000000e+00   4.7559428e-02   1.4571041e-02
   6.0000000e+00   2.4612500e-02   6.5351562e-03
   7.0000000e+00   1.2651042e-02   3.1841146e-03
   8.0000000e+00   5.9432292e-03   1.4804036e-03
   9.0000000e+00   2.3687500e-03   5.9042969e-04
   1.0000000e+01   7.9270833e-04   1.9993490e-04


==> figs/data/BER_CFO10k_align_comp.dat <==
  -1.0000000e+01   1.0000000e+00   5.0000000e-01
  -9.0000000e+00   1.0000000e+00   5.0000000e-01
  -8.0000000e+00   1.0000000e+00   5.0000000e-01
  -7.0000000e+00   1.0000000e+00   5.0000000e-01
  -6.0000000e+00   1.0000000e+00   5.0000000e-01
  -5.0000000e+00   8.9285714e-01   4.4990079e-01
  -4.0000000e+00   8.1322751e-01   4.1236772e-01
  -3.0000000e+00   7.3697332e-01   3.7256918e-01
  -2.0000000e+00   6.2089046e-01   3.1032545e-01
  -1.0000000e+00   4.9976250e-01   2.4965117e-01
   0.0000000e+00   3.4408602e-01   1.7002183e-01
   1.0000000e+00   1.9678967e-01   9.7928898e-02
   2.0000000e+00   8.9143866e-02   4.4131940e-02
   3.0000000e+00   2.8918367e-02   1.4286565e-02
   4.0000000e+00   6.0571429e-03   2.9818452e-03
   5.0000000e+00   6.7857143e-04   3.3035714e-04
   6.0000000e+00   2.6190476e-05   1.0714286e-05
   7.0000000e+00   0.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00   0.0000000e+00


==> figs/data/BER_CFO10k_align_nocomp.dat <==
  -1.0000000e+01   1.0000000e+00   5.0000000e-01
  -9.0000000e+00   1.0000000e+00   5.0000000e-01
  -8.0000000e+00   1.0000000e+00   5.0000000e-01
  -7.0000000e+00   1.0000000e+00   5.0000000e-01
  -6.0000000e+00   9.2187500e-01   4.4270833e-01
  -5.0000000e+00   8.9518229e-01   4.3945312e-01
  -4.0000000e+00   8.4438131e-01   4.1646938e-01
  -3.0000000e+00   7.7930472e-01   3.8636578e-01
  -2.0000000e+00   6.8953339e-01   3.4253933e-01
  -1.0000000e+00   5.7053991e-01   2.8191021e-01
   0.0000000e+00   4.3306738e-01   2.1311087e-01
   1.0000000e+00   2.8769285e-01   1.4038759e-01
   2.0000000e+00   1.6157908e-01   7.7322518e-02
   3.0000000e+00   7.1057899e-02   3.3018065e-02
   4.0000000e+00   2.3844623e-02   1.0506888e-02
   5.0000000e+00   5.8734375e-03   2.3250000e-03
   6.0000000e+00   1.1640625e-03   3.8261719e-04
   7.0000000e+00   2.1927083e-04   6.4713542e-05
   8.0000000e+00   3.3333333e-05   9.3098958e-06
   9.0000000e+00   2.6041667e-06   7.1614583e-07
   1.0000000e+01   0.0000000e+00   0.0000000e+00


==> figs/data/BER_CFO10k_noalign.dat <==
  -1.0000000e+01   5.0000000e-01
  -9.0000000e+00   5.0000000e-01
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   3.6805556e-01
   0.0000000e+00   2.7314815e-01
   1.0000000e+00   1.4992560e-01
   2.0000000e+00   8.8922764e-02
   3.0000000e+00   4.9897693e-02
   4.0000000e+00   3.7165179e-02
   5.0000000e+00   2.3583075e-02
   6.0000000e+00   8.5034014e-03
   7.0000000e+00   5.5363543e-03
   8.0000000e+00   2.4436090e-03
   9.0000000e+00   2.3688047e-03
   1.0000000e+01   0.0000000e+00


==> figs/data/BER_CFO10k_noalign_nocomp.dat <==
  -1.0000000e+01   1.0000000e+00   5.0000000e-01
  -9.0000000e+00   1.0000000e+00   5.0000000e-01
  -8.0000000e+00   1.0000000e+00   5.0000000e-01
  -7.0000000e+00   1.0000000e+00   5.0000000e-01
  -6.0000000e+00   9.9739583e-01   4.8763021e-01
  -5.0000000e+00   9.9826389e-01   4.8893229e-01
  -4.0000000e+00   9.9788411e-01   4.8659261e-01
  -3.0000000e+00   9.9753736e-01   4.8364258e-01
  -2.0000000e+00   9.9796627e-01   4.7678571e-01
  -1.0000000e+00   9.9840116e-01   4.6680293e-01
   0.0000000e+00   9.9862689e-01   4.5630919e-01
   1.0000000e+00   9.9895833e-01   4.4525174e-01
   2.0000000e+00   9.9956975e-01   4.3652344e-01
   3.0000000e+00   9.9975305e-01   4.3129546e-01
   4.0000000e+00   9.9993323e-01   4.2870537e-01
   5.0000000e+00   9.9997774e-01   4.2779002e-01
   6.0000000e+00   1.0000000e+00   4.2756188e-01
   7.0000000e+00   1.0000000e+00   4.2753962e-01
   8.0000000e+00   1.0000000e+00   4.2753127e-01
   9.0000000e+00   1.0000000e+00   4.2753127e-01
   1.0000000e+01   1.0000000e+00   4.2753127e-01


==> figs/data/BER_comp_offset10_nbsym144.dat <==
  -1.0000000e+01   4.9484375e-01
  -8.0000000e+00   4.9076389e-01
  -6.0000000e+00   4.8328125e-01
  -4.0000000e+00   4.6592014e-01
  -2.0000000e+00   4.3355903e-01
   0.0000000e+00   3.6348958e-01
   2.0000000e+00   2.2839931e-01
   4.0000000e+00   6.6498264e-02
   6.0000000e+00   6.6857639e-03
   8.0000000e+00   6.4062500e-04
   1.0000000e+01   2.3263889e-04
   1.2000000e+01   1.6493056e-04


==> figs/data/BER_comp_offset10_nbsym192.dat <==
  -1.0000000e+01   4.9664062e-01
  -8.0000000e+00   4.9295573e-01
  -6.0000000e+00   4.8591146e-01
  -4.0000000e+00   4.7127604e-01
  -2.0000000e+00   4.3912760e-01
   0.0000000e+00   3.7276042e-01
   2.0000000e+00   2.3189453e-01
   4.0000000e+00   7.1303385e-02
   6.0000000e+00   8.3059896e-03
   8.0000000e+00   7.6953125e-04
   1.0000000e+01   3.0208333e-04
   1.2000000e+01   2.1614583e-04


==> figs/data/BER_comp_offset10_nbsym192_os2.dat <==
  -1.0000000e+01   5.0000000e-01
  -8.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
   0.0000000e+00   3.5509673e-01
   2.0000000e+00   1.9062783e-01
   4.0000000e+00   3.3879698e-02
   6.0000000e+00   5.3125000e-04
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> figs/data/BER_comp_offset10_nbsym48.dat <==
  -1.0000000e+01   4.9619792e-01
  -8.0000000e+00   4.9255208e-01
  -6.0000000e+00   4.8666667e-01
  -4.0000000e+00   4.7119792e-01
  -2.0000000e+00   4.3734375e-01
   0.0000000e+00   3.6869792e-01
   2.0000000e+00   2.2676042e-01
   4.0000000e+00   6.5734375e-02
   6.0000000e+00   6.0052083e-03
   8.0000000e+00   2.3437500e-04
   1.0000000e+01   3.1250000e-05
   1.2000000e+01   1.0416667e-05


==> figs/data/BER_comp_offset10_nbsym48_os2.dat <==
  -1.0000000e+01   5.0000000e-01
  -8.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -2.0000000e+00   4.4791667e-01
   0.0000000e+00   3.8020833e-01
   2.0000000e+00   1.8757306e-01
   4.0000000e+00   3.2630262e-02
   6.0000000e+00   5.9895833e-04
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> figs/data/BER_comp_offset5_nbsym144.dat <==
  -1.0000000e+01   4.9538194e-01
  -8.0000000e+00   4.9291667e-01
  -6.0000000e+00   4.8611111e-01
  -4.0000000e+00   4.7057292e-01
  -2.0000000e+00   4.4244792e-01
   0.0000000e+00   3.7407986e-01
   2.0000000e+00   2.4606597e-01
   4.0000000e+00   8.1090278e-02
   6.0000000e+00   1.0774306e-02
   8.0000000e+00   1.1197917e-03
   1.0000000e+01   4.7569444e-04
   1.2000000e+01   3.0729167e-04


==> figs/data/BER_comp_offset5_nbsym192.dat <==
  -1.0000000e+01   4.9572917e-01
  -8.0000000e+00   4.9157552e-01
  -6.0000000e+00   4.8489583e-01
  -4.0000000e+00   4.6997396e-01
  -2.0000000e+00   4.3709635e-01
   0.0000000e+00   3.6794271e-01
   2.0000000e+00   2.3098177e-01
   4.0000000e+00   7.0588542e-02
   6.0000000e+00   8.0651042e-03
   8.0000000e+00   8.0468750e-04
   1.0000000e+01   3.2161458e-04
   1.2000000e+01   2.3307292e-04


==> figs/data/BER_comp_offset5_nbsym192_os2.dat <==
  -1.0000000e+01   5.0000000e-01
  -8.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
   0.0000000e+00   3.4430804e-01
   2.0000000e+00   1.9127887e-01
   4.0000000e+00   3.3625731e-02
   6.0000000e+00   5.2994792e-04
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> figs/data/BER_comp_offset5_nbsym48.dat <==
  -1.0000000e+01   4.9562500e-01
  -8.0000000e+00   4.9234375e-01
  -6.0000000e+00   4.8557292e-01
  -4.0000000e+00   4.6687500e-01
  -2.0000000e+00   4.3005208e-01
   0.0000000e+00   3.5062500e-01
   2.0000000e+00   1.8991458e-01
   4.0000000e+00   3.3333854e-02
   6.0000000e+00   5.7114583e-04
   8.0000000e+00   4.1666667e-07
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> figs/data/BER_comp_offset5_nbsym48_os2.dat <==
  -1.0000000e+01   5.0000000e-01
  -8.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -2.0000000e+00   4.1666667e-01
   0.0000000e+00   3.7565104e-01
   2.0000000e+00   1.9053819e-01
   4.0000000e+00   3.5481771e-02
   6.0000000e+00   4.1666667e-04
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> figs/data/BER_completeSystem_CFO0k.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.000e-01
  -1.0000000e+00   4.6875000e-01
   0.0000000e+00   3.9322917e-01
   1.0000000e+00   2.6683114e-01
   2.0000000e+00   1.8476536e-01
   3.0000000e+00   9.2412725e-02
   4.0000000e+00   3.1152950e-02
   5.0000000e+00   5.6045629e-03
   6.0000000e+00   4.7395833e-04
   7.0000000e+00   3.1250000e-05
   8.0000000e+00   0.0000000e+00


==> figs/data/BER_completeSystem_CFO10.1k_align_comp.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   5.0000000e-01
   0.0000000e+00   4.00000e-01
   1.0000000e+00   3.0829327e-01
   2.0000000e+00   2.3758479e-01
   3.0000000e+00   1.3772917e-01
   4.0000000e+00   5.4576787e-02
   5.0000000e+00   1.2702649e-02
   6.0000000e+00   1.2632751e-03
   7.0000000e+00   7.2916667e-05
   8.0000000e+00   0.0000000e+00


==> figs/data/BER_completeSystem_CFO10.1k_align_nocomp.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   5.0000000e-01
   0.0000000e+00   4.50000e-01
   1.0000000e+00   3.9683494e-01
   2.0000000e+00   3.3708818e-01
   3.0000000e+00   2.5206250e-01
   4.0000000e+00   1.6121765e-01
   5.0000000e+00   7.9731366e-02
   6.0000000e+00   2.5094210e-02
   7.0000000e+00   5.3697917e-03
   8.0000000e+00   7.2916667e-04


==> figs/data/BER_completeSystem_CFO10_1k_align_comp.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   5.0000000e-01
   0.0000000e+00   4.00000e-01
   1.0000000e+00   3.0829327e-01
   2.0000000e+00   2.3758479e-01
   3.0000000e+00   1.3772917e-01
   4.0000000e+00   5.4576787e-02
   5.0000000e+00   1.2702649e-02
   6.0000000e+00   1.2632751e-03
   7.0000000e+00   7.2916667e-05
   8.0000000e+00   0.0000000e+00


==> figs/data/BER_completeSystem_CFO10_1k_align_nocomp.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   5.0000000e-01
   0.0000000e+00   4.50000e-01
   1.0000000e+00   3.9683494e-01
   2.0000000e+00   3.3708818e-01
   3.0000000e+00   2.5206250e-01
   4.0000000e+00   1.6121765e-01
   5.0000000e+00   7.9731366e-02
   6.0000000e+00   2.5094210e-02
   7.0000000e+00   5.3697917e-03
   8.0000000e+00   7.2916667e-04


==> figs/data/BER_completeSystem_CFO10k_align_comp.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   4.5000e-01
   0.0000000e+00   3.7760417e-01
   1.0000000e+00   3.1934932e-01
   2.0000000e+00   2.3307292e-01
   3.0000000e+00   1.3275506e-01
   4.0000000e+00   5.3465755e-02
   5.0000000e+00   1.1548682e-02
   6.0000000e+00   1.4180848e-03
   7.0000000e+00   7.2916667e-05
   8.0000000e+00   0.0000000e+00


==> figs/data/BER_completeSystem_CFO10k_align_nocomp.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   4.5000e-01
   0.0000000e+00   3.8802083e-01
   1.0000000e+00   3.5059932e-01
   2.0000000e+00   2.8046021e-01
   3.0000000e+00   1.9021906e-01
   4.0000000e+00   9.9055345e-02
   5.0000000e+00   3.4624787e-02
   6.0000000e+00   6.8975225e-03
   7.0000000e+00   6.1979167e-04
   8.0000000e+00   4.6875000e-05


==> figs/data/BER_completeSystem_CFO10k_noalign_nocomp.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   5.0000000e-01
   0.0000000e+00   4.7222222e-01
   1.0000000e+00   4.7758152e-01
   2.0000000e+00   4.7299545e-01
   3.0000000e+00   4.6674460e-01
   4.0000000e+00   4.6504886e-01
   5.0000000e+00   4.6458227e-01
   6.0000000e+00   4.6498582e-01
   7.0000000e+00   4.6611979e-01
   8.0000000e+00   4.6630729e-01


==> figs/data/BER_offset0_nbsym144.dat <==
  -1.0000000e+01   4.9500000e-01
  -8.0000000e+00   4.9097222e-01
  -6.0000000e+00   4.8265625e-01
  -4.0000000e+00   4.6425347e-01
  -2.0000000e+00   4.2564236e-01
   0.0000000e+00   3.4090278e-01
   2.0000000e+00   1.8586684e-01
   4.0000000e+00   3.1349757e-02
   6.0000000e+00   4.9885417e-04
   8.0000000e+00   3.4722222e-08
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> figs/data/BER_offset10_nbsym144.dat <==
  -1.0000000e+01   4.9487847e-01
  -8.0000000e+00   4.9152778e-01
  -6.0000000e+00   4.8486111e-01
  -4.0000000e+00   4.7116319e-01
  -2.0000000e+00   4.4572917e-01
   0.0000000e+00   3.8897569e-01
   2.0000000e+00   2.8024132e-01
   4.0000000e+00   1.3880556e-01
   6.0000000e+00   6.0501736e-02
   8.0000000e+00   4.6057292e-02
   1.0000000e+01   4.5197917e-02
   1.2000000e+01   4.5265625e-02


==> figs/data/BER_offset10_nbsym192.dat <==
  -1.0000000e+01   4.9916667e-01
  -8.0000000e+00   4.9587240e-01
  -6.0000000e+00   4.9028646e-01
  -4.0000000e+00   4.7812500e-01
  -2.0000000e+00   4.5450521e-01
   0.0000000e+00   4.0763021e-01
   2.0000000e+00   3.0611979e-01
   4.0000000e+00   1.8146615e-01
   6.0000000e+00   1.0763151e-01
   8.0000000e+00   9.0777344e-02
   1.0000000e+01   8.9812500e-02
   1.2000000e+01   8.9919271e-02


==> figs/data/BER_offset10_nbsym48.dat <==
  -1.0000000e+01   4.9619792e-01
  -8.0000000e+00   4.9255208e-01
  -6.0000000e+00   4.8666667e-01
  -4.0000000e+00   4.7119792e-01
  -2.0000000e+00   4.3734375e-01
   0.0000000e+00   3.6869792e-01
   2.0000000e+00   2.2676042e-01
   4.0000000e+00   6.5734375e-02
   6.0000000e+00   6.0052083e-03
   8.0000000e+00   2.3437500e-04
   1.0000000e+01   3.1250000e-05
   1.2000000e+01   1.0416667e-05


==> figs/data/BER_offset5_nbsym144.dat <==
  -1.0000000e+01   4.9395833e-01
  -8.0000000e+00   4.9123264e-01
  -6.0000000e+00   4.8513889e-01
  -4.0000000e+00   4.7020833e-01
  -2.0000000e+00   4.4345486e-01
   0.0000000e+00   3.7953125e-01
   2.0000000e+00   2.6370660e-01
   4.0000000e+00   1.1042014e-01
   6.0000000e+00   3.5447917e-02
   8.0000000e+00   2.0725694e-02
   1.0000000e+01   2.0147569e-02
   1.2000000e+01   2.0491319e-02


==> figs/data/BER_offset5_nbsym192.dat <==
  -1.0000000e+01   4.9598958e-01
  -8.0000000e+00   4.9259115e-01
  -6.0000000e+00   4.8671875e-01
  -4.0000000e+00   4.7371094e-01
  -2.0000000e+00   4.4496094e-01
   0.0000000e+00   3.8669271e-01
   2.0000000e+00   2.6855339e-01
   4.0000000e+00   1.2134505e-01
   6.0000000e+00   4.7078125e-02
   8.0000000e+00   3.3960937e-02
   1.0000000e+01   3.3429688e-02
   1.2000000e+01   3.3632813e-02


==> figs/data/BER_offset5_nbsym48.dat <==
  -1.0000000e+01   4.9562500e-01
  -8.0000000e+00   4.9234375e-01
  -6.0000000e+00   4.8557292e-01
  -4.0000000e+00   4.6687500e-01
  -2.0000000e+00   4.3005208e-01
   0.0000000e+00   3.5062500e-01
   2.0000000e+00   1.9007604e-01
   4.0000000e+00   3.3280729e-02
   6.0000000e+00   6.2395833e-04
   8.0000000e+00   5.2083333e-07
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> figs/data/BERmoresnr_comp_offset10_nbsym192.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   4.2e-01
   0.0000000e+00   3.7072173e-01
   1.0000000e+00   3.2031250e-01
   2.0000000e+00   2.4061368e-01
   3.0000000e+00   1.5214131e-01
   4.0000000e+00   7.2975791e-02
   5.0000000e+00   2.3515703e-02
   6.0000000e+00   4.6471354e-03
   7.0000000e+00   4.9348958e-04
   8.0000000e+00   3.1250000e-05


==> figs/data/BERmoresnr_comp_offset10_nbsym192_os2.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   4e-01
   0.0000000e+00   3.5398065e-01
   1.0000000e+00   2.7278646e-01
   2.0000000e+00   1.8257473e-01
   3.0000000e+00   9.5672123e-02
   4.0000000e+00   3.4288194e-02
   5.0000000e+00   7.0572917e-03
   6.0000000e+00   5.8593750e-04
   7.0000000e+00   5.2083333e-05
   8.0000000e+00   0.0000000e+00


==> figs/data/BERmoresnr_comp_offset10_nbsym48_os2.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   4.9e-01
  -1.0000000e+00   4.2e-01
   0.0000000e+00   3.8020833e-01
   1.0000000e+00   2.7105263e-01
   2.0000000e+00   1.8738519e-01
   3.0000000e+00   9.7019605e-02
   4.0000000e+00   3.2231280e-02
   5.0000000e+00   6.1571989e-03
   6.0000000e+00   5.6770833e-04
   7.0000000e+00   2.5e-05
   8.0000000e+00   0.0000000e+00


==> figs/data/BERmoresnr_comp_offset5_nbsym192.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   4.5e-01
   0.0000000e+00   3.7834821e-01
   1.0000000e+00   3.1923323e-01
   2.0000000e+00   2.4116282e-01
   3.0000000e+00   1.5305633e-01
   4.0000000e+00   7.3065822e-02
   5.0000000e+00   2.4229959e-02
   6.0000000e+00   4.7591146e-03
   7.0000000e+00   5.3385417e-04
   8.0000000e+00   5.4687500e-05


==> figs/data/BERmoresnr_comp_offset5_nbsym192_os2.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   4e-01
   0.0000000e+00   3.4449405e-01
   1.0000000e+00   2.7065578e-01
   2.0000000e+00   1.8203691e-01
   3.0000000e+00   9.6741691e-02
   4.0000000e+00   3.4827441e-02
   5.0000000e+00   6.9270833e-03
   6.0000000e+00   5.2083333e-04
   7.0000000e+00   5.2083333e-05
   8.0000000e+00   0.0000000e+00


==> figs/data/BERmoresnr_offset0_nbsym48.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   4.6875000e-01
  -1.0000000e+00   4.2e-01
   0.0000000e+00   3.9322917e-01
   1.0000000e+00   2.6683114e-01
   2.0000000e+00   1.8476536e-01
   3.0000000e+00   9.2412725e-02
   4.0000000e+00   3.1152950e-02
   5.0000000e+00   5.6045629e-03
   6.0000000e+00   4.7395833e-04
   7.0000000e+00   3.1250000e-05
   8.0000000e+00   0.0000000e+00


==> figs/data/BERmoresnr_offset10_nbsym192.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   4.6e-01
   0.0000000e+00   4.0606399e-01
   1.0000000e+00   3.6138731e-01
   2.0000000e+00   3.0649909e-01
   3.0000000e+00   2.4316406e-01
   4.0000000e+00   1.7970065e-01
   5.0000000e+00   1.3584635e-01
   6.0000000e+00   1.0779948e-01
   7.0000000e+00   9.4726563e-02
   8.0000000e+00   9.0481771e-02


==> figs/data/BERmoresnr_offset10_nbsym48.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   4.7e-01
  -1.0000000e+00   4.2e-01
   0.0000000e+00   3.6718750e-01
   1.0000000e+00   2.9912281e-01
   2.0000000e+00   2.2529434e-01
   3.0000000e+00   1.3730421e-01
   4.0000000e+00   6.3950354e-02
   5.0000000e+00   2.1167000e-02
   6.0000000e+00   5.6250000e-03
   7.0000000e+00   1.2708333e-03
   8.0000000e+00   2.5520833e-04


==> figs/data/BERmoresnr_offset5_nbsym192.dat <==
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   5.0000000e-01
  -4.0000000e+00   5.0000000e-01
  -3.0000000e+00   5.0000000e-01
  -2.0000000e+00   5.0000000e-01
  -1.0000000e+00   4.5e-01
   0.0000000e+00   3.7983631e-01
   1.0000000e+00   3.2131866e-01
   2.0000000e+00   2.6239810e-01
   3.0000000e+00   1.8860057e-01
   4.0000000e+00   1.2044928e-01
   5.0000000e+00   7.3098958e-02
   6.0000000e+00   4.6953125e-02
   7.0000000e+00   3.6744792e-02
   8.0000000e+00   3.4101562e-02


==> figs/data/SER_nomod_comp_offset10_nbsym144.dat <==
  -1.0000000e+01   9.7131944e-01
  -8.0000000e+00   9.4986111e-01
  -6.0000000e+00   9.0333333e-01
  -4.0000000e+00   8.0326389e-01
  -2.0000000e+00   6.2361111e-01
   0.0000000e+00   3.5583333e-01
   2.0000000e+00   1.3011806e-01
   4.0000000e+00   3.9125000e-02
   6.0000000e+00   2.1291667e-02
   8.0000000e+00   1.5194444e-02
   1.0000000e+01   1.0458333e-02
   1.2000000e+01   7.1527778e-03


==> figs/data/SER_nomod_comp_offset10_nbsym192.dat <==
  -1.0000000e+01   9.7473958e-01
  -8.0000000e+00   9.5473958e-01
  -6.0000000e+00   9.0880208e-01
  -4.0000000e+00   8.1432292e-01
  -2.0000000e+00   6.3421875e-01
   0.0000000e+00   3.6854167e-01
   2.0000000e+00   1.3833333e-01
   4.0000000e+00   4.4046875e-02
   6.0000000e+00   2.4932292e-02
   8.0000000e+00   1.8098958e-02
   1.0000000e+01   1.2963542e-02
   1.2000000e+01   9.4270833e-03


==> figs/data/SER_nomod_comp_offset10_nbsym192_os2.dat <==
  -1.0000000e+01   9.7078125e-01
  -8.0000000e+00   9.4505208e-01
  -6.0000000e+00   8.8848958e-01
  -4.0000000e+00   7.7682292e-01
  -2.0000000e+00   5.6296875e-01
   0.0000000e+00   2.7406250e-01
   2.0000000e+00   6.1208854e-02
   4.0000000e+00   3.3140625e-03
   6.0000000e+00   2.1354167e-05
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> figs/data/SER_nomod_comp_offset10_nbsym48.dat <==
  -1.0000000e+01   9.7666667e-01
  -8.0000000e+00   9.5791667e-01
  -6.0000000e+00   9.0500000e-01
  -4.0000000e+00   8.1083333e-01
  -2.0000000e+00   6.3770833e-01
   0.0000000e+00   3.6416667e-01
   2.0000000e+00   1.2968750e-01
   4.0000000e+00   3.9583333e-02
   6.0000000e+00   2.1729167e-02
   8.0000000e+00   1.5125000e-02
   1.0000000e+01   1.0666667e-02
   1.2000000e+01   7.0833333e-03


==> figs/data/SER_nomod_comp_offset10_nbsym48_os2.dat <==
  -1.0000000e+01   9.7125000e-01
  -8.0000000e+00   9.4854167e-01
  -6.0000000e+00   8.8875000e-01
  -4.0000000e+00   7.7333333e-01
  -2.0000000e+00   5.6916667e-01
   0.0000000e+00   2.8208333e-01
   2.0000000e+00   6.2047917e-02
   4.0000000e+00   3.3541667e-03
   6.0000000e+00   1.8750000e-05
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> figs/data/SER_nomod_comp_offset5_nbsym144.dat <==
  -1.0000000e+01   9.7152778e-01
  -8.0000000e+00   9.5229167e-01
  -6.0000000e+00   9.1000000e-01
  -4.0000000e+00   8.2006944e-01
  -2.0000000e+00   6.4986111e-01
   0.0000000e+00   3.9875000e-01
   2.0000000e+00   1.6393056e-01
   4.0000000e+00   5.9312500e-02
   6.0000000e+00   3.6395833e-02
   8.0000000e+00   2.7256944e-02
   1.0000000e+01   2.0465278e-02
   1.2000000e+01   1.5555556e-02


==> figs/data/SER_nomod_comp_offset5_nbsym192.dat <==
  -1.0000000e+01   9.7312500e-01
  -8.0000000e+00   9.5265625e-01
  -6.0000000e+00   9.0531250e-01
  -4.0000000e+00   8.1109375e-01
  -2.0000000e+00   6.2895833e-01
   0.0000000e+00   3.7005208e-01
   2.0000000e+00   1.3858854e-01
   4.0000000e+00   4.5473958e-02
   6.0000000e+00   2.6661458e-02
   8.0000000e+00   2.0052083e-02
   1.0000000e+01   1.5359375e-02
   1.2000000e+01   1.1526042e-02


==> figs/data/SER_nomod_comp_offset5_nbsym192_os2.dat <==
  -1.0000000e+01   9.6953125e-01
  -8.0000000e+00   9.4562500e-01
  -6.0000000e+00   8.9005208e-01
  -4.0000000e+00   7.7651042e-01
  -2.0000000e+00   5.6328125e-01
   0.0000000e+00   2.7468750e-01
   2.0000000e+00   6.1159375e-02
   4.0000000e+00   3.3385417e-03
   6.0000000e+00   1.9791667e-05
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> figs/data/SER_nomod_comp_offset5_nbsym48.dat <==
  -1.0000000e+01   9.7208333e-01
  -8.0000000e+00   9.4729167e-01
  -6.0000000e+00   8.8770833e-01
  -4.0000000e+00   7.7479167e-01
  -2.0000000e+00   5.7187500e-01
   0.0000000e+00   2.7562500e-01
   2.0000000e+00   6.2291667e-02
   4.0000000e+00   3.5000000e-03
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> figs/data/SER_nomod_offset0_nbsym144.dat <==
  -1.0000000e+01   9.6763889e-01
  -8.0000000e+00   9.4125000e-01
  -6.0000000e+00   8.8458333e-01
  -4.0000000e+00   7.6597222e-01
  -2.0000000e+00   5.5388889e-01
   0.0000000e+00   2.7326389e-01
   2.0000000e+00   5.7743056e-02
   4.0000000e+00   2.8819444e-03
   6.0000000e+00   6.9444444e-06
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> figs/data/SER_nomod_offset10_nbsym144.dat <==
  -1.0000000e+01   9.8798611e-01
  -8.0000000e+00   9.8083333e-01
  -6.0000000e+00   9.6472222e-01
  -4.0000000e+00   9.2965278e-01
  -2.0000000e+00   8.6722222e-01
   0.0000000e+00   7.7298611e-01
   2.0000000e+00   6.9515972e-01
   4.0000000e+00   6.6435417e-01
   6.0000000e+00   6.6061806e-01
   8.0000000e+00   6.6069444e-01
   1.0000000e+01   6.6054861e-01
   1.2000000e+01   6.6043750e-01


==> figs/data/SER_nomod_offset10_nbsym192.dat <==
  -1.0000000e+01   9.9057292e-01
  -8.0000000e+00   9.8416667e-01
  -6.0000000e+00   9.7177083e-01
  -4.0000000e+00   9.4838542e-01
  -2.0000000e+00   8.9958333e-01
   0.0000000e+00   8.3156250e-01
   2.0000000e+00   7.7170313e-01
   4.0000000e+00   7.4844271e-01
   6.0000000e+00   7.4535938e-01
   8.0000000e+00   7.4528646e-01
   1.0000000e+01   7.4540104e-01
   1.2000000e+01   7.4535937e-01


==> figs/data/SER_nomod_offset10_nbsym48.dat <==
  -1.0000000e+01   9.7666667e-01
  -8.0000000e+00   9.5791667e-01
  -6.0000000e+00   9.0500000e-01
  -4.0000000e+00   8.1083333e-01
  -2.0000000e+00   6.3770833e-01
   0.0000000e+00   3.6416667e-01
   2.0000000e+00   1.2968750e-01
   4.0000000e+00   3.9583333e-02
   6.0000000e+00   2.1729167e-02
   8.0000000e+00   1.5125000e-02
   1.0000000e+01   1.0666667e-02
   1.2000000e+01   7.0833333e-03


==> figs/data/SER_nomod_offset5_nbsym144.dat <==
  -1.0000000e+01   9.7763889e-01
  -8.0000000e+00   9.6333333e-01
  -6.0000000e+00   9.3076389e-01
  -4.0000000e+00   8.5951389e-01
  -2.0000000e+00   7.3458333e-01
   0.0000000e+00   5.5381944e-01
   2.0000000e+00   3.9209028e-01
   4.0000000e+00   3.2902083e-01
   6.0000000e+00   3.2103472e-01
   8.0000000e+00   3.2058333e-01
   1.0000000e+01   3.2054861e-01
   1.2000000e+01   3.2073611e-01


==> figs/data/SER_nomod_offset5_nbsym192.dat <==
  -1.0000000e+01   9.8354167e-01
  -8.0000000e+00   9.7239583e-01
  -6.0000000e+00   9.4760417e-01
  -4.0000000e+00   8.9739583e-01
  -2.0000000e+00   8.0255208e-01
   0.0000000e+00   6.6796875e-01
   2.0000000e+00   5.4342708e-01
   4.0000000e+00   4.9734896e-01
   6.0000000e+00   4.9102083e-01
   8.0000000e+00   4.9085417e-01
   1.0000000e+01   4.9078125e-01
   1.2000000e+01   4.9069792e-01


==> figs/data/SER_nomod_offset5_nbsym48.dat <==
  -1.0000000e+01   9.7208333e-01
  -8.0000000e+00   9.4729167e-01
  -6.0000000e+00   8.8770833e-01
  -4.0000000e+00   7.7479167e-01
  -2.0000000e+00   5.7187500e-01
   0.0000000e+00   2.7562500e-01
   2.0000000e+00   6.2466667e-02
   4.0000000e+00   3.2750000e-03
   6.0000000e+00   1.2500000e-05
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00

